Efficient strain-space hyperreduction in large-deformation solid mechanics

Strain-space model order reduction (MOR) techniques have recently been shown to achieve exceptional performance in terms of the tradeoff between runtime and accuracy achieved in computational homogenisation problems. In this article, we generalise such techniques to problems in large-deformation solid mechanics beyond the context of computational homogenisation. Arbitrary-valued, parameterised Dirichlet boundary conditions are satisfied by construction using a lifting with boundary-consistent fields computed offline. This allows us to pose a version of the Empirical Cubature Method (ECM) [24,25] in strain space and generalise the Empirically Corrected Cluster Cubature (E3C) [46,48,49] as well as Empirical Material Sampling and Linearisation (EMSL) [17] beyond computational homogenisation problems. The strain-space versions of EMSL, ECM, and E3C are compared against each other and a standard displacement-space formulation of Energy Conserving Weighting and Sampling (ECSW) [15]. On two hyperelastic example problems with parameterised material behaviour and deformation, the strain-space methods outperform the displacement-space alternative in the tradeoff between runtime and accuracy. E3C and EMSL in particular facilitate 10,000 and 100,000-fold speedups, respectively, while retaining high levels of accuracy. EMSL is shown to be the method of choice when online and offline runtime budgets are very limited, while E3C yields exceptional levels of accuracy when slightly more runtime is acceptable.

==> POD_ECSW.csv <==
d;m;umean;t;trel
5;1;0.366209934;10.35920668;6.08366E-05
5;2;;;
5;5;;;
5;10;0.082990319;85.77013755;0.000507101
5;20;0.031660713;169.8126798;0.001004445
5;30;0.022673839;255.0665307;0.001508958
5;50;0.015798552;422.9283512;0.002502326
5;75;0.006123358;620.3986213;0.003670909
5;100;0.006194697;824.9526737;0.004881413
7;1;;;
7;2;;;
7;5;0.082768927;47.42655802;0.000280193
7;10;0.036308002;87.26512766;0.000515948
7;20;0.014574425;169.3188682;0.001001523
7;30;0.009988897;255.3401771;0.001510577
7;50;0.004016842;423.8526409;0.002507795
7;75;0.003056135;634.1622965;0.003752359
7;100;0.002379466;839.0347815;0.004964748
10;1;;;
10;2;;;
10;5;0.194682953;46.29509187;0.000273497
10;10;0.160875931;88.22838926;0.000521648
10;20;0.051127326;172.5585501;0.001020695
10;30;0.028333889;256.1712923;0.001515496
10;50;0.004280478;423.2223036;0.002504065
10;75;0.003927788;634.0841622;0.003751897
10;100;0.003207233;916.2088323;0.005421446
15;1;;;
15;2;;;
15;5;;;
15;10;0.156699039;95.26180816;0.000563271
15;20;0.03106656;179.2474167;0.001060278
15;30;0.028915771;265.0123756;0.001567815
15;50;0.007818277;429.7935345;0.002542952
15;75;0.002506882;647.3730843;0.003830538
15;100;0.002316739;865.5401995;0.0051216
20;1;;;
20;2;;;
20;5;;;
20;10;0.193475132;109.7616756;0.000649077
20;20;0.039038207;179.765538;0.001063344
20;30;0.02388464;268.7650199;0.001590023
20;50;0.005258574;436.7713408;0.002584245
20;75;0.005168601;654.5884175;0.003873236
20;100;0.000983772;888.8513691;0.005259551
30;1;;;
30;2;;;
30;5;0.130067411;266.2128453;0.001574919
30;10;;;
30;20;0.12653836;182.6518972;0.001080425
30;30;;;
30;50;0.01827701;446.8339565;0.002643793
30;75;0.005277985;654.7798529;0.003874369
30;100;0.001928654;869.722429;0.00514635


==> POD_ECSW_new.csv <==
d;m;umean;t;trel
5;1;0.712587207;1.746587038;0.000443667
5;2;0.192168518;4.152979851;0.001073659
5;5;0.033979882;9.192710876;0.002393059
5;10;0.027444813;16.8709569;0.004403222
5;20;0.004397181;32.49552083;0.008493727
5;30;0.004599498;48.68200254;0.012731343
5;50;0.001008715;76.97656894;0.020138851
5;75;;;
5;100;;;
5;150;;;
5;200;;;
7;1;;;
7;2;0.677975687;4.488291264;0.001161444
7;5;0.087604533;8.317804098;0.002164009
7;10;0.011830333;16.67046094;0.004350732
7;20;0.018078834;32.2472949;0.008428742
7;30;0.015129362;47.29763556;0.012368916
7;50;0.012995911;79.31595612;0.020751302
7;75;;;
7;100;;;
7;150;;;
7;200;;;
10;1;;;
10;2;0.390995386;6.418416739;0.00166675
10;5;0.114781874;8.653441906;0.002251879
10;10;0.0436284;16.89375234;0.004409189
10;20;0.023607373;32.89966846;0.008599533
10;30;0.002165269;47.85246444;0.01251417
10;50;0.003113023;79.66394663;0.020842406
10;75;0.002802534;117.0392025;0.030627235
10;100;;;
10;150;;;
10;200;;;
15;1;;;
15;2;0.201641618;4.486186266;0.001160893
15;5;0.220436029;8.82797575;0.002297572
15;10;0.106368426;16.81594706;0.00438882
15;20;0.019779717;33.39181185;0.008728376
15;30;0.004088698;47.73962641;0.012484629
15;50;0.003431517;82.28273177;0.021528003
15;75;0.007346466;116.626539;0.0305192
15;100;0.001045606;158.9436374;0.041597802
15;150;;;
15;200;;;
20;1;;;
20;2;;;
20;5;0.345613971;63.37073827;0.016576849
20;10;0.452808574;22.67532372;0.005922803
20;20;0.021450742;33.70868278;0.008811333
20;30;0.01616296;49.22282839;0.012872931
20;50;0.007438413;80.68123984;0.021108733
20;75;0.001365477;122.0256927;0.031932697
20;100;0.00477583;157.7483315;0.041284872
20;150;0.00058201;237.9396753;0.062278939
20;200;;;
30;1;;;
30;2;;;
30;5;0.404771061;15.20709395;0.003967623
30;10;0.449006353;19.49604273;0.005090468
30;20;0.213200286;37.4292891;0.009785386
30;30;0.044436051;51.64200687;0.013506271
30;50;0.004804911;80.27503729;0.021002389
30;75;0.001638484;119.7856331;0.03134625
30;100;0.00063282;160.3053677;0.041954303
30;150;0.000438956;236.4179528;0.061880553
30;200;0.000444433;311.5884092;0.081560153


==> allemd10.csv <==
;POD ECSW;strain POD ECM;strain POD E3C;strain POD EMSL;
1;;;;0.013426824;6
2;;1.085551856;21.46552075;0.00715653;12
5;0.194682953;0.231199964;0.013870112;0.004941905;30
10;0.160875931;0.16620939;0.004870018;0.003101972;60
20;0.051127326;0.015049409;0.002391845;0.003125264;120
30;0.028333889;0.010042621;0.002102227;0.00296545;180
50;0.004280478;0.007115286;0.001994285;0.002891566;300
75;0.003927788;0.008204918;0.001762877;0.002893649;450
100;0.003207233;0.007675583;0.001682329;0.002869805;600


==> allemd20.csv <==
;POD ECSW;strain POD ECM;strain POD E3C;strain POD EMSL;
1;;;;0.018771979;5
2;;;;0.005974339;10
5;0.345613971;1.052699757;;0.004554647;25
10;0.452808574;0.16516516;0.028028683;0.002494065;50
20;0.021450742;0.045473902;0.009056933;0.001040211;100
30;0.01616296;0.024491084;0.003993561;0.001169005;150
50;0.007438413;0.014514785;0.003442971;0.001071649;250
75;0.001365477;0.011530996;0.003059235;0.000870232;375
100;0.00477583;0.010090965;0.003102405;0.00074853;500
150;0.00058201;0.003255398;0.001671266;0.000617693;750
200;;0.004865794;0.001331383;0.00063693;1000


==> alltmd10.csv <==
;POD ECSW;strain POD ECM;strain POD E3C;strain POD EMSL;
1;;;;2.33176E-06;6
2;;1.24354E-05;1.18302E-05;4.28312E-06;12
5;0.000273497;3.38297E-05;2.30716E-05;8.1855E-06;30
10;0.000521648;4.91481E-05;4.4352E-05;1.55654E-05;60
20;0.001020695;9.22413E-05;8.51573E-05;3.00953E-05;120
30;0.001515496;0.000135741;0.000150142;4.4957E-05;180
50;0.002504065;0.000220892;0.000217519;7.3682E-05;300
75;0.003751897;0.00032476;0.000324035;0.000108625;450
100;0.005421446;0.000426034;0.000424323;0.000142526;600


==> alltmd20.csv <==
;POD ECSW;strain POD ECM;strain POD E3C;strain POD EMSL;
1;;;;1.77709E-05;5
2;;;;2.66883E-05;10
5;0.016576849;0.000234842;;6.23522E-05;25
10;0.005922803;0.000433667;0.000391525;0.000108702;50
20;0.008811333;0.000672797;0.000690931;0.000235052;100
30;0.012872931;0.001002326;0.00104567;0.000332221;150
50;0.021108733;0.001623204;0.001673551;0.000553484;250
75;0.031932697;0.002382859;0.002538035;0.000818247;375
100;0.041284872;0.003246426;0.003304313;0.001105973;500
150;0.062278939;0.004761032;0.004876463;0.001563508;750
200;;0.00640262;0.006322049;0.002109191;1000


==> par_train.csv <==
lam,c1,c2
6400.0,400.0,587.5
6400.0,400.0,587.5
6400.0,400.0,587.5
6400.0,400.0,587.5
6400.0,400.0,587.5
6800.0,700.0,475.0
6800.0,700.0,475.0
6800.0,700.0,475.0
6800.0,700.0,475.0
6800.0,700.0,475.0
2000.0,100.0,287.5
2000.0,100.0,287.5
2000.0,100.0,287.5
2000.0,100.0,287.5
2000.0,100.0,287.5
4000.0,962.5,362.5
4000.0,962.5,362.5
4000.0,962.5,362.5
4000.0,962.5,362.5
4000.0,962.5,362.5
10000.0,512.5,737.5
10000.0,512.5,737.5
10000.0,512.5,737.5
10000.0,512.5,737.5
10000.0,512.5,737.5
8800.0,437.5,137.5
8800.0,437.5,137.5
8800.0,437.5,137.5
8800.0,437.5,137.5
8800.0,437.5,137.5
4400.0,587.5,850.0
4400.0,587.5,850.0
4400.0,587.5,850.0
4400.0,587.5,850.0
4400.0,587.5,850.0
2400.0,137.5,100.0
2400.0,137.5,100.0
2400.0,137.5,100.0
2400.0,137.5,100.0
2400.0,137.5,100.0
7600.0,925.0,962.5
7600.0,925.0,962.5
7600.0,925.0,962.5
7600.0,925.0,962.5
7600.0,925.0,962.5
5200.0,287.5,812.5
5200.0,287.5,812.5
5200.0,287.5,812.5
5200.0,287.5,812.5
5200.0,287.5,812.5
7200.0,175.0,550.0
7200.0,175.0,550.0
7200.0,175.0,550.0
7200.0,175.0,550.0
7200.0,175.0,550.0
9200.0,550.0,250.0
9200.0,550.0,250.0
9200.0,550.0,250.0
9200.0,550.0,250.0
9200.0,550.0,250.0
1600.0,662.5,175.0
1600.0,662.5,175.0
1600.0,662.5,175.0
1600.0,662.5,175.0
1600.0,662.5,175.0
400.0,212.5,400.0
400.0,212.5,400.0
400.0,212.5,400.0
400.0,212.5,400.0
400.0,212.5,400.0
5600.0,250.0,212.5
5600.0,250.0,212.5
5600.0,250.0,212.5
5600.0,250.0,212.5
5600.0,250.0,212.5
1200.0,850.0,325.0
1200.0,850.0,325.0
1200.0,850.0,325.0
1200.0,850.0,325.0
1200.0,850.0,325.0
9600.0,737.5,925.0
9600.0,737.5,925.0
9600.0,737.5,925.0
9600.0,737.5,925.0
9600.0,737.5,925.0
3200.0,887.5,775.0
3200.0,887.5,775.0
3200.0,887.5,775.0
3200.0,887.5,775.0
3200.0,887.5,775.0
4800.0,775.0,625.0
4800.0,775.0,625.0
4800.0,775.0,625.0
4800.0,775.0,625.0
4800.0,775.0,625.0
2800.0,1000.0,662.5
2800.0,1000.0,662.5
2800.0,1000.0,662.5
2800.0,1000.0,662.5
2800.0,1000.0,662.5
6000.0,362.5,437.5
6000.0,362.5,437.5
6000.0,362.5,437.5
6000.0,362.5,437.5
6000.0,362.5,437.5
8000.0,475.0,700.0
8000.0,475.0,700.0
8000.0,475.0,700.0
8000.0,475.0,700.0
8000.0,475.0,700.0
800.0,625.0,1000.0
800.0,625.0,1000.0
800.0,625.0,1000.0
800.0,625.0,1000.0
800.0,625.0,1000.0
8400.0,812.5,887.5
8400.0,812.5,887.5
8400.0,812.5,887.5
8400.0,812.5,887.5
8400.0,812.5,887.5
3600.0,325.0,512.5
3600.0,325.0,512.5
3600.0,325.0,512.5
3600.0,325.0,512.5
3600.0,325.0,512.5


==> par_val.csv <==
lam,c1,c2
6800.0,625.0,1000.0
6800.0,625.0,1000.0
6800.0,625.0,1000.0
6800.0,625.0,1000.0
6800.0,625.0,1000.0
10000.0,587.5,925.0
10000.0,587.5,925.0
10000.0,587.5,925.0
10000.0,587.5,925.0
10000.0,587.5,925.0
3600.0,737.5,662.5
3600.0,737.5,662.5
3600.0,737.5,662.5
3600.0,737.5,662.5
3600.0,737.5,662.5
9200.0,212.5,550.0
9200.0,212.5,550.0
9200.0,212.5,550.0
9200.0,212.5,550.0
9200.0,212.5,550.0
2400.0,887.5,175.0
2400.0,887.5,175.0
2400.0,887.5,175.0
2400.0,887.5,175.0
2400.0,887.5,175.0
6000.0,475.0,212.5
6000.0,475.0,212.5
6000.0,475.0,212.5
6000.0,475.0,212.5
6000.0,475.0,212.5
800.0,775.0,287.5
800.0,775.0,287.5
800.0,775.0,287.5
800.0,775.0,287.5
800.0,775.0,287.5
5600.0,812.5,475.0
5600.0,812.5,475.0
5600.0,812.5,475.0
5600.0,812.5,475.0
5600.0,812.5,475.0
6400.0,250.0,400.0
6400.0,250.0,400.0
6400.0,250.0,400.0
6400.0,250.0,400.0
6400.0,250.0,400.0
1200.0,175.0,512.5
1200.0,175.0,512.5
1200.0,175.0,512.5
1200.0,175.0,512.5
1200.0,175.0,512.5
4000.0,850.0,812.5
4000.0,850.0,812.5
4000.0,850.0,812.5
4000.0,850.0,812.5
4000.0,850.0,812.5
8000.0,325.0,137.5
8000.0,325.0,137.5
8000.0,325.0,137.5
8000.0,325.0,137.5
8000.0,325.0,137.5
400.0,362.5,700.0
400.0,362.5,700.0
400.0,362.5,700.0
400.0,362.5,700.0
400.0,362.5,700.0
7600.0,925.0,325.0
7600.0,925.0,325.0
7600.0,925.0,325.0
7600.0,925.0,325.0
7600.0,925.0,325.0
4400.0,137.5,962.5
4400.0,137.5,962.5
4400.0,137.5,962.5
4400.0,137.5,962.5
4400.0,137.5,962.5
5200.0,700.0,362.5
5200.0,700.0,362.5
5200.0,700.0,362.5
5200.0,700.0,362.5
5200.0,700.0,362.5
4800.0,100.0,850.0
4800.0,100.0,850.0
4800.0,100.0,850.0
4800.0,100.0,850.0
4800.0,100.0,850.0
8400.0,662.5,887.5
8400.0,662.5,887.5
8400.0,662.5,887.5
8400.0,662.5,887.5
8400.0,662.5,887.5
2000.0,1000.0,587.5
2000.0,1000.0,587.5
2000.0,1000.0,587.5
2000.0,1000.0,587.5
2000.0,1000.0,587.5
9600.0,962.5,100.0
9600.0,962.5,100.0
9600.0,962.5,100.0
9600.0,962.5,100.0
9600.0,962.5,100.0
7200.0,437.5,737.5
7200.0,437.5,737.5
7200.0,437.5,737.5
7200.0,437.5,737.5
7200.0,437.5,737.5
8800.0,400.0,437.5
8800.0,400.0,437.5
8800.0,400.0,437.5
8800.0,400.0,437.5
8800.0,400.0,437.5
2800.0,550.0,250.0
2800.0,550.0,250.0
2800.0,550.0,250.0
2800.0,550.0,250.0
2800.0,550.0,250.0
1600.0,512.5,775.0
1600.0,512.5,775.0
1600.0,512.5,775.0
1600.0,512.5,775.0
1600.0,512.5,775.0
3200.0,287.5,625.0
3200.0,287.5,625.0
3200.0,287.5,625.0
3200.0,287.5,625.0
3200.0,287.5,625.0


==> strain_POD_E3C.csv <==
d;m;umean;t;trel
5;1;1.174782645;1.401770353;7.82854E-06
5;2;0.090792123;3.431043148;1.98373E-05
5;5;0.011016628;4.965121746;2.89156E-05
5;10;0.006196289;10.53283906;6.18641E-05
5;20;0.006050216;15.24136305;8.97281E-05
5;30;0.006253706;22.49084139;0.000132629
5;50;0.006368624;37.84288096;0.000223479
5;75;0.00590532;53.67616248;0.000317176
5;100;0.005841718;70.94520426;0.000419371
7;1;;;
7;2;;;
7;5;0.008256749;4.312450647;2.50533E-05
7;10;0.004253274;8.037336349;4.70963E-05
7;20;0.002581643;15.13583755;8.91036E-05
7;30;0.002270852;22.53249145;0.000132875
7;50;0.002090195;36.605829;0.000216158
7;75;0.001985763;54.01794052;0.000319199
7;100;0.001994589;71.4449029;0.000422328
10;1;;;
10;2;21.46552075;2.077983379;1.18302E-05
10;5;0.013870112;3.977579355;2.30716E-05
10;10;0.004870018;7.573601246;4.4352E-05
10;20;0.002391845;14.46898723;8.51573E-05
10;30;0.002102227;25.45025158;0.000150142
10;50;0.001994285;36.8358798;0.000217519
10;75;0.001762877;54.8352201;0.000324035
10;100;0.001682329;71.78204274;0.000424323
15;1;;;
15;2;;;
15;5;;;
15;10;0.009746735;8.437408447;4.94638E-05
15;20;0.003324897;16.05360389;9.45347E-05
15;30;0.002183035;23.58591914;0.000139109
15;50;0.001567095;37.65870166;0.000222389
15;75;0.001638691;55.24576831;0.000326465
15;100;0.00127697;72.56271148;0.000428943
20;1;;;
20;2;;;
20;5;;;
20;10;0.015874587;8.406630993;4.92817E-05
20;20;0.003619601;15.89151907;9.35755E-05
20;30;0.003169017;24.83411932;0.000146496
20;50;0.002042768;37.59920526;0.000222037
20;75;0.001605577;55.44049549;0.000327617
20;100;0.001866507;72.9511466;0.000431241
30;1;;;
30;2;;;
30;5;;;
30;10;;;
30;20;0.007708192;15.8568213;9.33702E-05
30;30;0.005321928;23.67113113;0.000139613
30;50;0.002649998;37.649369;0.000222333
30;75;0.001482621;55.86025548;0.000330101
30;100;0.001463777;73.82878709;0.000436435
30;10;;;
30;20;0.007708192;0.158568213;9.33702E-05
30;30;0.005321928;0.236711311;0.000139613
30;50;0.002649998;0.37649369;0.000222333
30;75;0.001482621;0.558602555;0.000330101
30;100;0.001463777;0.738287871;0.000436435


==> strain_POD_E3C_new.csv <==
d;m;umean;t;trel
5;1;4.150130419;0.212536573;4.20526E-05
5;2;0.289950937;0.573380709;0.000136522
5;5;0.160971146;0.799592733;0.000195744
5;10;0.069870471;1.391996145;0.000350835
5;20;0.04389469;2.659712076;0.000682722
5;30;0.041436246;3.971097946;0.001026043
5;50;0.025147817;6.369039297;0.001653823
5;75;0.01603616;9.35519743;0.002435598
5;100;0.002221525;12.28823853;0.003203467
5;150;0.010198161;18.21744728;0.004755732
5;200;0.008374272;24.20518494;0.00632332
7;1;;;
7;2;;;
7;5;0.310089712;0.838644266;0.000205967
7;10;0.105371612;1.43931675;0.000363223
7;20;0.055727618;2.606491327;0.000668789
7;30;0.041478149;3.915771246;0.001011558
7;50;0.025158143;6.430735588;0.001669975
7;75;0.001656087;9.307196379;0.002423032
7;100;0.001536568;12.30955291;0.003209048
7;150;0.001112653;17.90995026;0.00467523
7;200;0.000833471;23.69633508;0.006190103
10;1;;;
10;2;1.755532094;0.378047705;8.53834E-05
10;5;0.505790332;0.918795824;0.000226951
10;10;0.094153434;1.493168354;0.000377322
10;20;0.003818909;2.683997154;0.00068908
10;30;0.049444718;3.931464195;0.001015667
10;50;0.002598864;6.457302094;0.00167693
10;75;0.001942775;9.211333513;0.002397935
10;100;0.002025724;12.45030522;0.003245896
10;150;0.001062227;18.03791666;0.004708731
10;200;0.001247172;24.29851031;0.006347753
15;1;;;
15;2;;;
15;5;0.659792578;1.330513477;0.000334739
15;10;0.13854101;1.550466537;0.000392322
15;20;0.004578856;2.784607887;0.00071542
15;30;0.003174718;3.964737415;0.001024378
15;50;0.002832294;6.574231148;0.001707542
15;75;0.002605952;9.573383093;0.002492719
15;100;0.002359875;12.6420083;0.003296084
15;150;0.001624701;18.58024812;0.004850713
15;200;0.001223767;24.27545023;0.006341715
20;1;;;
20;2;;;
20;5;;;
20;10;0.028028683;1.547419548;0.000391525
20;20;0.009056933;2.691067457;0.000690931
20;30;0.003993561;4.046068668;0.00104567
20;50;0.003442971;6.444394827;0.001673551
20;75;0.003059235;9.74647665;0.002538035
20;100;0.003102405;12.67344046;0.003304313
20;150;0.001671266;18.67860579;0.004876463
20;200;0.001331383;24.20032835;0.006322049
30;1;;;
30;2;;;
30;5;;;
30;10;0.071993752;1.621366501;0.000410884
30;20;0.009684435;2.757026672;0.000708199
30;30;0.007447651;4.099686861;0.001059707
30;50;0.005383852;6.682077169;0.001735776
30;75;0.003791171;9.665269852;0.002516775
30;100;0.002900925;12.80403638;0.003338503
30;150;0.002088743;18.71556973;0.004886141
30;200;0.001320175;24.57108617;0.006419113


==> strain_POD_ECM.csv <==
d;m;umean;t;trel
5;1;0.127992237;1.252263546;6.94379E-06
5;2;;;
5;5;0.232161057;5.168228388;3.01176E-05
5;10;0.130625116;8.443769693;4.95015E-05
5;20;0.02237009;15.26176572;8.98488E-05
5;30;0.022263833;22.8210125;0.000134583
5;50;0.022097608;36.99659324;0.00021847
5;75;0.022559914;54.09949517;0.000319682
5;100;0.022487928;71.53103256;0.000422837
7;1;;;
7;2;0.307282352;2.12541914;1.21109E-05
7;5;;;
7;10;0.058011493;8.350586653;4.895E-05
7;20;0.023950948;15.28585148;8.99913E-05
7;30;0.013820869;22.92641664;0.000135206
7;50;0.012761693;36.94062996;0.000218139
7;75;0.012177851;54.22114277;0.000320401
7;100;0.011992638;72.02926016;0.000425786
10;1;;;
10;2;1.085551856;2.180255651;1.24354E-05
10;5;0.231199964;5.79551053;3.38297E-05
10;10;0.16620939;8.384056091;4.91481E-05
10;20;0.015049409;15.6660614;9.22413E-05
10;30;0.010042621;23.01672554;0.000135741
10;50;0.007115286;37.40574718;0.000220892
10;75;0.008204918;54.95761585;0.00032476
10;100;0.007675583;72.0712707;0.000426034
15;1;;;
15;2;;;
15;5;;;
15;10;0.164802365;10.13943267;5.9536E-05
15;20;0.064060649;15.95618343;9.39582E-05
15;30;0.012851545;23.64883232;0.000139482
15;50;0.009728122;37.80189061;0.000223236
15;75;0.006557581;55.6902914;0.000329095
15;100;0.004202355;73.68226051;0.000435568
20;1;;;
20;2;;;
20;5;;;
20;10;;;
20;20;0.110755605;16.31563425;9.60853E-05
20;30;0.013359528;23.27717185;0.000137282
20;50;0.012568675;37.4497757;0.000221152
20;75;0.007207727;55.57379436;0.000328406
20;100;0.011588684;73.86330771;0.000436639
30;1;;;
30;2;;;
30;5;;;
30;10;;;
30;20;0.204907577;16.91984057;9.96609E-05
30;30;0.078256716;24.28755856;0.000143261
30;50;0.035215516;38.40566373;0.000226809
30;75;0.013447469;55.86839056;0.000330149
30;100;0.00772877;74.22275448;0.000438766


==> strain_POD_ECM_new.csv <==
d;m;umean;t;trel
5;1;;;
5;2;0.787734016;0.448693752;0.000103878
5;5;0.094724541;0.891434669;0.000219788
5;10;0.033823947;1.339450121;0.000337078
5;20;0.007389904;2.602499962;0.000667744
5;30;0.01118601;3.892377615;0.001005434
5;50;0.009683099;6.218489647;0.001614409
5;75;;;
5;100;;;
5;150;;;
5;200;;;
7;1;;;
7;2;0.906323887;0.404133558;9.22127E-05
7;5;0.396996073;0.805162668;0.000197202
7;10;0.104748529;1.422468185;0.000358812
7;20;0.01702299;2.642631769;0.000678251
7;30;0.005629504;3.864934444;0.000998249
7;50;0.004664007;6.623557568;0.001720456
7;75;0.005070107;9.20306778;0.002395771
7;100;0.005715996;12.38696456;0.003229314
7;150;;;
7;200;;;
10;1;;;
10;2;;;
10;5;0.216781378;0.787928581;0.00019269
10;10;0.13098626;1.414607763;0.000356754
10;20;0.155672511;2.581401825;0.000662221
10;30;0.021412804;3.842637062;0.000992412
10;50;0.0266406;6.202535629;0.001610232
10;75;0.004680106;9.060115576;0.002358346
10;100;0.015623104;12.2935648;0.003204862
10;150;;;
10;200;;;
15;1;;;
15;2;;;
15;5;0.834614356;0.945052385;0.000233825
15;10;0.096391542;1.537902594;0.000389033
15;20;0.026759728;2.69371748;0.000691625
15;30;0.027365456;3.862430334;0.000997594
15;50;0.015380332;6.246770144;0.001621813
15;75;0.010279828;9.200093985;0.002394992
15;100;0.013106687;12.26879025;0.003198376
15;150;0.007985344;17.94515705;0.004684447
15;200;;;
20;1;;;
20;2;;;
20;5;1.052699757;0.948935747;0.000234842
20;10;0.16516516;1.708390951;0.000433667
20;20;0.045473902;2.621801376;0.000672797
20;30;0.024491084;3.880508184;0.001002326
20;50;0.014514785;6.252084255;0.001623204
20;75;0.011530996;9.153749704;0.002382859
20;100;0.010090965;12.45232844;0.003246426
20;150;0.003255398;18.23769045;0.004761032
20;200;0.004865794;24.50808835;0.00640262
30;1;;;
30;2;;;
30;5;;;
30;10;0.746759741;1.790203571;0.000455085
30;20;0.108698272;2.76110673;0.000709267
30;30;0.044155682;4.294613838;0.001110739
30;50;0.031033062;6.59667778;0.001713419
30;75;0.010672488;9.553878069;0.002487613
30;100;0.005801164;12.34278369;0.003217747
30;150;0.00639283;18.49096346;0.004827339
30;200;0.011270955;25.28769779;0.006606722


==> strain_POD_EMSL.csv <==
d;m;umean;t;trel
5;1;0.017619989;0.438517809;2.12823E-06
5;2;0.010086414;0.61160326;3.15251E-06
5;5;0.007294924;1.374446392;7.66684E-06
5;10;0.007233944;2.500524998;1.43307E-05
5;20;0.007179001;4.862802982;2.83101E-05
5;30;0.007030995;7.111551046;4.16177E-05
5;50;0.007036564;11.46406651;6.73749E-05
5;75;0.007001534;16.966259;9.99356E-05
5;100;0.006972871;22.21994138;0.000131026
7;1;0.014207824;0.417140245;2.00173E-06
7;2;0.006766332;0.668944597;3.49185E-06
7;5;0.004218432;1.421138048;7.94315E-06
7;10;0.003456058;2.598003864;1.49076E-05
7;20;0.003414419;4.959690094;2.88835E-05
7;30;0.003437063;7.446788549;4.36016E-05
7;50;0.003457496;11.5856235;6.80942E-05
7;75;0.003455548;17.2771883;0.000101776
7;100;0.003447077;22.7103405;0.000133928
10;1;0.013426824;0.445933819;2.17212E-06
10;2;0.00715653;0.775680065;4.12348E-06
10;5;0.004941905;1.435114622;8.02586E-06
10;10;0.003101972;2.682191849;1.54058E-05
10;20;0.003125264;5.137484074;2.99356E-05
10;30;0.00296545;7.648856878;4.47974E-05
10;50;0.002891566;12.50288463;7.35224E-05
10;75;0.002893649;18.40768456;0.000108466
10;100;0.002869805;24.13623834;0.000142366
15;1;0.014150296;0.487310648;2.41698E-06
15;2;0.00838909;0.749668837;3.96955E-06
15;5;0.005162876;1.588710308;8.93481E-06
15;10;0.003560196;2.831489563;1.62893E-05
15;20;0.002976697;5.433648348;3.16883E-05
15;30;0.002702595;8.23530364;4.82678E-05
15;50;0.002728037;13.63072348;8.01967E-05
15;75;0.002614427;19.63051081;0.000115702
15;100;0.002586974;25.51216197;0.000150508
20;1;0.014420273;0.500228405;2.49342E-06
20;2;0.008665403;0.77345109;4.11029E-06
20;5;0.006253354;1.588274956;8.93223E-06
20;10;0.003415285;2.947695255;1.6977E-05
20;20;0.003367561;5.745331526;3.35327E-05
20;30;0.002950027;8.260804892;4.84187E-05
20;50;0.002861163;13.97993898;8.22632E-05
20;75;0.002716415;21.86881638;0.000128948
20;100;0.003536752;27.39007616;0.000161621
30;1;0.014610631;0.533276796;2.689E-06
30;2;0.008958401;0.944187164;5.12067E-06
30;5;0.006448672;1.93034339;1.09565E-05
30;10;0.003720103;3.396843672;1.96349E-05
30;20;0.003661114;6.549693823;3.82928E-05
30;30;0.003029049;9.75905323;5.7285E-05
30;50;0.003121244;16.42757583;9.67478E-05
30;75;0.002989878;24.51872349;0.000144629
30;100;0.023863928;30.64444208;0.00018088


==> strain_POD_EMSL_new.csv <==
d;m;umean;t;trel
5;1;0.019305417;0.091164112;1.02774E-05
5;2;0.004899133;0.123918056;1.88523E-05
5;5;0.002242687;0.244693279;5.04712E-05
5;10;0.0016887;0.426226854;9.79967E-05
5;20;0.001345749;0.786851645;0.000192408
5;30;0.001225299;1.140687227;0.000285042
5;50;0.001190456;1.893083811;0.000482019
5;75;0.000986204;2.772698402;0.000712302
5;100;0.000979878;3.634692192;0.000937972
5;150;0.000966141;5.327449083;0.001381135
5;200;0.000909069;7.008482933;0.001821229
7;1;0.020671987;0.094564915;1.11677E-05
7;2;0.004416336;0.139833927;2.30191E-05
7;5;0.002011365;0.24404192;5.03007E-05
7;10;0.001465447;0.444105148;0.000102677
7;20;0.001001235;0.833044291;0.000204501
7;30;0.001106345;1.19388485;0.000298969
7;50;0.000826252;1.946095943;0.000495898
7;75;0.000773802;2.835675716;0.00072879
7;100;0.000655746;3.726759672;0.000962075
7;150;0.000642659;5.50640893;0.001427987
7;200;0.000586455;7.088626862;0.001842211
10;1;0.019678245;0.092581272;1.06484E-05
10;2;0.004161932;0.111506224;1.56029E-05
10;5;0.002002847;0.264975548;5.57811E-05
10;10;0.001701732;0.454131365;0.000105302
10;20;0.001369717;0.811817169;0.000198944
10;30;0.001058148;1.237211943;0.000310312
10;50;0.000927831;1.949434757;0.000496772
10;75;0.000877533;2.87599206;0.000739344
10;100;0.00077963;3.739508867;0.000965413
10;150;0.000672355;5.475933075;0.001420008
10;200;0.000551761;7.336642027;0.001907141
15;1;0.019102645;0.09472084;1.12085E-05
15;2;0.004924489;0.131444931;2.08229E-05
15;5;0.003995785;0.254431009;5.30206E-05
15;10;0.002222134;0.485436678;0.000113498
15;20;0.00110073;0.879813671;0.000216746
15;30;0.001016439;1.305309296;0.00032814
15;50;0.000937911;2.062859058;0.000526466
15;75;0.000843213;2.983821154;0.000767574
15;100;0.000860477;4.007586956;0.001035596
15;150;0.000689114;5.761594296;0.001494794
15;200;0.000606423;7.57389307;0.001969253
20;1;0.018771979;0.119787455;1.77709E-05
20;2;0.005974339;0.153849125;2.66883E-05
20;5;0.004554647;0.290075302;6.23522E-05
20;10;0.002494065;0.467116594;0.000108702
20;20;0.001040211;0.949738741;0.000235052
20;30;0.001169005;1.320897579;0.000332221
20;50;0.001071649;2.166058064;0.000553484
20;75;0.000870232;3.177378893;0.000818247
20;100;0.00074853;4.276408434;0.001105973
20;150;0.000617693;6.024060726;0.001563508
20;200;0.00063693;8.108414173;0.002109191
30;1;0.017248697;0.113081932;1.60154E-05
30;2;0.008230669;0.153395176;2.65694E-05
30;5;0.005014354;0.293395281;6.32214E-05
30;10;0.003698987;0.589734793;0.000140803
30;20;0.001723341;1.09831357;0.000273949
30;30;0.001331712;1.503569603;0.000380045
30;50;0.001356138;2.521885395;0.000646639
30;75;0.000850972;3.575010061;0.000922347
30;100;0.000944579;4.68262434;0.00121232
30;150;0.000723278;6.894114971;0.001791288
30;200;0.000706471;9.150407791;0.002381984

